Parallel sampling of decomposable graphs using Markov chain on junction trees

Bayesian inference for undirected graphical models is mostly restricted to the class of decomposable graphs, as they enjoy a rich set of properties making them amenable to high-dimensional problems. While parameter inference is straightforward in this setup, inferring the underlying graph is a challenge driven by the computational difficulty in exploring the space of decomposable graphs. This work makes two contributions to address this problem. First, we provide sufficient and necessary conditions for when multi-edge perturbations maintain decomposability of the graph. Using these, we characterize a simple class of partitions that efficiently classify all edge perturbations by whether they maintain decomposability. Second, we propose a novel parallel non-reversible Markov chain Monte Carlo sampler for distributions over junction tree representations of the graph. At every step, the parallel sampler executes simultaneously all edge perturbations within a partition. Through simulations, we demonstrate the efficiency of our new edge perturbation conditions and class of partitions. We find that our parallel sampler yields improved mixing properties in comparison to the single-move variate, and outperforms current state-of-the-arts methods in terms of accuracy and computational efficiency. The implementation of our work is available in the Python package parallelDG.

==> decomposable_graphs/tikz/clique_status.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> decomposable_graphs/tikz/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{vertex}=[fill=white, draw={rgb,255: red,25; green,131; blue,224}, shape=circle, tikzit shape=circle]
\tikzstyle{separator}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{nei}=[fill={rgb,255: red,146; green,204; blue,255}, draw=black, shape=circle]
\tikzstyle{boundary}=[fill={rgb,255: red,87; green,151; blue,117}, draw=black, shape=circle]
\tikzstyle{weak partition}=[fill={rgb,255: red,191; green,191; blue,191}, draw={rgb,255: red,25; green,131; blue,224}, shape=circle]
\tikzstyle{dot}=[fill=black, draw=black, shape=circle]
\tikzstyle{dot_black}=[fill=white, draw=black, shape=circle, minimum size=0.65cm]

% Edge styles
\tikzstyle{arc}=[->]
\tikzstyle{dashed_edge}=[-, draw={rgb,255: red,128; green,128; blue,128}, dashed]

